AGC 322753: a Dark Galaxy Candidate detected by ALFALFA and FASHI

We report the possible detection of a Dark Galaxy Candidate (DGC; AGC 322753), via the cross-matching of the Arecibo Legacy Fast ALFA (ALFALFA) and the FAST All Sky HI (FASHI) HI blind surveys. It is detected by both surveys at the same recessional velocity, with a comparable HI mass of $2\times10^{9}$ M$_\odot$, and with similar HI spectral features. The ALFALFA and FASHI spectra show a double-peaked profile, compatible with a disc-like ordered rotation, and an HI linewidth at 50 per cent of the peak ($W_{50}$) of $\sim$85 km s$^{-1}$. The common intersection of the two beams allows the source position to be constrained with much greater precision than in either survey individually. Being detected by both radio telescopes, a Radio Frequency Interference (RFI) origin is excluded. No evidence of an optical counterpart was found down to $\sim$27.5 mag arcsec$^{-2}$ in the DESI Legacy Imaging Surveys, which leads to a stellar mass limit of $M_\star \lesssim 5\times10^{7}$ M$_\odot$. Given this stellar mass limit, AGC 322753 has $M_{\rm HI}/M_\star \gtrsim 40$. The HI mass is higher than expected for totally starless haloes; this could imply that AGC 322753 is not completely 'dark' but could host a luminous counterpart below the current optical detection limit.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
